Simple security analysis of phase-matching measurement-device-independent quantum key distribution

Variations of phase-matching measurement-device-independent quantum key distribution (PM-MDI QKD) protocols have been investigated before, but it was recently discovered that this type of protocol (under the name of twin-field QKD) can beat the linear scaling of the repeaterless bound on secret key rate capacity. We propose a variation of PM-MDI QKD protocol, which reduces the sifting cost and uses non-phase-randomized coherent states as test states. We provide a security proof in the infinite key limit. Our proof is conceptually simple and gives tight key rates. We obtain an analytical key rate formula for the loss-only scenario, confirming the square root scaling and also showing the loss limit. We simulate the key rate for realistic imperfections and show that PM-MDI QKD can overcome the repeaterless bound with currently available technology.

==> lossonlyscenario.csv <==
0,0.11711472106212384
5,0.09746197748336347
10,0.08205283312852339
15,0.06970326148013212
20,0.05965379481936026
25,0.05134721133595497
30,0.04439866238867155
35,0.038564781113347275
40,0.03359962232700572
45,0.02936171210469698
50,0.025726378640111385
55,0.022584170813883107
60,0.019859233949158013
65,0.01749673006076862
70,0.01543686476213561
75,0.013634765586318166
80,0.012055020399889179
85,0.010667719692327899
90,0.009447477155115895
95,0.008372648098314846
100,0.007424949381345208
105,0.0065893694507710475
110,0.0058505514542585525
115,0.005196728138073839
120,0.004617677524283023
125,0.004104497351075789
130,0.003649416740635247
135,0.003245638170455594
140,0.002887204249385352
145,0.0025688849066312584
150,0.0022860814665520367
155,0.002034744761434062
160,0.0018113049707138896
165,0.0016126113008566912
170,0.0014358799599363398
175,0.0012786491530743399
180,0.001138740044547249
185,0.0010142228096751895
190,0.0009033870442011546
195,0.0008047159167296927
200,0.0007168635466089496
205,0.0006386351694321811
210,0.0005689697184008678
215,0.0005069245046164107
220,0.00045166172544769097
225,0.0004024365682200147
230,0.00035858670925280795
235,0.00031952303518672733
240,0.0002847214372097265
245,0.00025371554804854194
250,0.0002260903089353409
255,0.00020147626785970574
260,0.00017954452309350773
265,0.00016000223655045846
270,0.00014258865094053614
275,0.00012707155260894138
280,0.00011324412902408273
285,0.00010092217592839396
290,0.00008994161448476084
295,0.00008015628343970996
300,0.00007143597533051867
305,0.00006366468939971266
310,0.000056739077017071906
315,0.000050567058098338944
320,0.00004506658963730019
325,0.000040164569311809484
330,0.000035795859392428754
335,0.00003190241755686787
340,0.00002843252285943906
345,0.000025340086347750572
350,0.00002258403709837097
355,0.000020127775267683888
360,0.000017938684935521335
365,0.000015987700061787702
370,0.00001424891787609337
375,0.000012699254348796604
380,0.000011318137297778946
385,0.000010087232922995289
390,8.990202141890976e-6
395,8.012483464494578e-6
400,7.141099542728482e-6
402,6.819685193176551e-6
404,6.512737921221924e-6
405,6.3644847744969185e-6
406,6.219606507458179e-6
408,5.939669057846519e-6
410,5.672331660871479e-6
412,5.417027154066836e-6
414,5.173213907259036e-6
415,5.0554539439626585e-6
416,4.940374669022673e-6
418,4.71801546988363e-6
420,4.505664591615073e-6
422,4.302871532035435e-6
424,4.109206080688866e-6
425,4.01566708707727e-6
426,3.924257391310348e-6
428,3.7476331100587133e-6
430,3.5789585537807453e-6
430.,3.5789585537807453e-6
430.1,3.570727014021469e-6
430.2,3.5625144130633973e-6
430.3,3.554320700045507e-6
430.4,3.5461458281796545e-6
430.5,3.5379897630483356e-6
430.6,3.5298524585511694e-6
430.7,3.5217338642202016e-6
430.8,3.5136339445145615e-6
430.9,3.505552660119966e-6
431.,3.4974899584131007e-6
431.1,3.4894458037127336e-6
431.2,3.481420149580872e-6
431.3,3.473412950373851e-6
431.4,3.465424175020108e-6
431.5,3.4574537691987375e-6
431.6,3.4495016982571683e-6
431.7,3.4415679162138698e-6
431.8,3.433652381629894e-6
431.9,3.4257550520623775e-6
432,3.417875886793584e-6
432.,3.417875886793584e-6
432.1,3.4100148444935805e-6
432.2,3.402171881882759e-6
432.3,3.394346961219928e-6
432.4,3.386540036163401e-6
432.5,3.3787510645190475e-6
432.6,3.3709800112650277e-6
432.7,3.3632268286926186e-6
432.8,3.35549148362994e-6
432.9,3.3477739272651865e-6
433.,3.3400741159368276e-6
433.1,3.3323920243733335e-6
433.2,3.3247275938132238e-6
433.3,3.3170807943778436e-6
433.4,3.3094515847943606e-6
433.5,3.3018399191054157e-6
433.6,3.294245759785753e-6
433.7,3.286669073027704e-6
433.8,3.2791098096588726e-6
433.9,3.2715679322033903e-6
434,3.2640433974453638e-6
434.,3.2640433974453638e-6
434.1,3.2565361748088536e-6
434.2,3.2490462181221924e-6
434.3,3.241573487823611e-6
434.4,3.234117941961706e-6
434.5,3.226679549287364e-6
434.6,3.2192582623855824e-6
434.7,3.2118540411441313e-6
434.8,3.204466854988209e-6
434.9,3.197096657317551e-6
435,3.1897434126516572e-6
435.,3.1897434126516572e-6
435.1,3.1824070794244793e-6
435.2,3.175087616715225e-6
435.3,3.167784995036414e-6
435.4,3.1604991648670936e-6
435.5,3.1532300955211435e-6
435.6,3.1459777409364633e-6
435.7,3.1387420701681467e-6
435.8,3.131523039656519e-6
435.9,3.124320616120564e-6
436,3.1171347565557994e-6
436.,3.1171347565557994e-6
436.1,3.109965421429449e-6
436.2,3.1028125789272972e-6
436.3,3.0956761884721843e-6
436.4,3.08855621111175e-6
436.5,3.081452606224094e-6
436.6,3.074365349287553e-6
436.7,3.0672943848832015e-6
436.8,3.060239688296248e-6
436.9,3.053201212152576e-6
437.,3.046178931059698e-6
437.1,3.039172796348039e-6
437.2,3.0321827746942616e-6
437.3,3.02520883508134e-6
437.4,3.0182509360124284e-6
437.5,3.0113090355256074e-6
437.6,3.0043831029603684e-6
437.7,2.9974731034596785e-6
437.8,2.990578991407227e-6
437.9,2.983700737821145e-6
438,2.976838306524677e-6
438.,2.976838306524677e-6
438.1,2.9699916587005547e-6
438.2,2.9631607573129974e-6
438.3,2.95634556765983e-6
438.4,2.9495460536234044e-6
438.5,2.9427621747268972e-6
438.6,2.935993900829054e-6
438.7,2.9292411951787984e-6
438.8,2.9225040210033518e-6
438.9,2.915782343903629e-6
439.,2.9090761243781575e-6
439.1,2.9023853288316056e-6
439.2,2.8957099226890565e-6
439.3,2.8890498670382037e-6
439.4,2.8824051338857098e-6
439.5,2.8757756833755232e-6
439.6,2.8691614803880453e-6
439.7,2.8625624873529602e-6
439.8,2.855978673615175e-6
439.9,2.8494100038647357e-6
440,2.842856439676482e-6
440.,2.842856439676482e-6
440.1,2.8363179508460508e-6
440.2,2.8297944995776096e-6
440.3,2.823286056030851e-6
440.4,2.816792577979774e-6
440.5,2.8103140333217607e-6
440.6,2.8038503953542454e-6
440.7,2.7974016179283447e-6
440.8,2.790967676817266e-6
440.9,2.784548530915064e-6
441.,2.7781441494518096e-6
441.1,2.771754497644216e-6
441.2,2.76537954531524e-6
441.3,2.759019253534412e-6
441.4,2.7526735905989006e-6
441.5,2.7463425227159006e-6
441.6,2.7400260149831754e-6
441.7,2.7337240350276906e-6
441.8,2.7274365500030952e-6
441.9,2.7211635305137343e-6
442,2.714904936018436e-6
442.,2.714904936018436e-6
442.1,2.708660734165302e-6
442.2,2.7024308966251523e-6
442.3,2.6962153872846587e-6
442.4,2.690014173514511e-6
442.5,2.683827222111764e-6
442.6,2.6776545008580104e-6
442.7,2.671495974844834e-6
442.8,2.665351612968987e-6
442.9,2.659221385313269e-6
443.,2.6531052625474546e-6
443.1,2.6470032016589636e-6
443.2,2.6409151758677832e-6
443.3,2.634841148801666e-6
443.4,2.6287810962569976e-6
443.5,2.6227349842198145e-6
443.6,2.6167027706553646e-6
443.7,2.610684439123209e-6
443.8,2.604679947745073e-6
443.9,2.5986892623156117e-6
444,2.592712359019445e-6
444.,2.592712359019445e-6
444.1,2.5867492033781774e-6
444.2,2.580799763063267e-6
444.3,2.5748640029039385e-6
444.4,2.568941897954009e-6
444.5,2.5630334133618498e-6
444.6,2.557138519385702e-6
444.7,2.551257181695445e-6
444.8,2.5453893683121975e-6
444.9,2.5395350584260935e-6
445,2.5336942078468447e-6
445.,2.5336942078468447e-6
445.1,2.5278667917703946e-6
445.2,2.522052781785702e-6
445.3,2.5162521408440594e-6
445.4,2.510464840513739e-6
445.5,2.504690852541054e-6
445.6,2.498930148311087e-6
445.7,2.4931826908688705e-6
445.8,2.487448452325483e-6
445.9,2.481727400761353e-6
446,2.476019507074706e-6
446.,2.476019507074706e-6
446.1,2.470324741796215e-6
446.2,2.4646430775564502e-6
446.3,2.458974484153965e-6
446.4,2.45331892322627e-6
446.5,2.447676369809285e-6
446.6,2.4420467980551116e-6
446.7,2.436430170651959e-6
446.8,2.4308264590335586e-6
446.9,2.4252356414305355e-6
447.,2.4196576836032156e-6
447.1,2.4140925519825206e-6
447.2,2.4085402170025017e-6
447.3,2.403000657036361e-6
447.4,2.3974738391774496e-6
447.5,2.3919597304477145e-6
447.6,2.3864583014116256e-6
447.7,2.3809695314399433e-6
447.8,2.3754933788445603e-6
447.9,2.370029827525179e-6
448,2.3645788371604644e-6
448.,2.3645788371604644e-6
448.1,2.3591403913485186e-6
448.2,2.3537144454388035e-6
448.3,2.348300985858756e-6
448.4,2.342899974714673e-6
448.5,2.3375113869104982e-6
448.6,2.332135190511792e-6
448.7,2.3267713613999174e-6
448.8,2.321419868398119e-6
448.9,2.3160806810061014e-6
449.,2.310753775358842e-6
449.1,2.3054391240011977e-6
449.2,2.3001366965866736e-6
449.3,2.2948464601450476e-6
449.4,2.2895683958005146e-6
449.5,2.284302469468892e-6
449.6,2.279048651893503e-6
449.7,2.273806923825581e-6
449.8,2.2685772483135337e-6
449.9,2.2633596015770493e-6
450,2.2581539495066116e-6
450.,2.2581539495066116e-6
450.1,2.252960276568499e-6
450.2,2.2477785497326766e-6
450.3,2.24260874165072e-6
450.4,2.237450819825614e-6
450.5,2.2323047642532062e-6
450.6,2.2271705448255042e-6
450.7,2.222048133051782e-6
450.8,2.216937500643284e-6
450.9,2.2118386246090566e-6
451.,2.206751472458531e-6
451.1,2.201676027749759e-6
451.2,2.1966122515763114e-6
451.3,2.1915601238830664e-6
451.4,2.1865196167938153e-6
451.5,2.1814907031361034e-6
451.6,2.1764733506235326e-6
451.7,2.171467542865906e-6
451.8,2.1664732487185913e-6
451.9,2.161490436815329e-6
452,2.1565190889332963e-6
452.,2.1565190889332963e-6
452.1,2.1515591778178513e-6
452.2,2.1466106714795974e-6
452.3,2.141673545895437e-6
452.4,2.1367477765239956e-6
452.5,2.131833335278555e-6
452.6,2.1269301974664785e-6
452.7,2.1220383361201532e-6
452.8,2.117157727931742e-6
452.9,2.1122883446894414e-6
453.,2.1074301563376325e-6
453.1,2.1025831474586353e-6
453.2,2.0977472878688266e-6
453.3,2.0929225453796425e-6
453.4,2.088108903078959e-6
453.5,2.0833063325759702e-6
453.6,2.0785148090727914e-6
453.7,2.0737343030153764e-6
453.8,2.068964792024335e-6
453.9,2.0642062523433375e-6
454,2.05945865342237e-6
454.,2.05945865342237e-6
454.1,2.0547219788383253e-6
454.2,2.049996198229725e-6
454.3,2.045281280768229e-6
454.4,2.040577216545494e-6
454.5,2.035883966687338e-6
454.6,2.031201510188543e-6
454.7,2.0265298255661522e-6
454.8,2.0218688849377327e-6
454.9,2.0172186617427363e-6
455,2.012579138184595e-6
455.,2.012579138184595e-6
455.1,2.0079502847387175e-6
455.2,2.003332074824856e-6
455.3,1.998724491777868e-6
455.4,1.9941275013951254e-6
455.5,1.9895410887930436e-6
455.6,1.9849652215058002e-6
455.7,1.98039987915445e-6
455.8,1.9758450361169076e-6
455.9,1.971300668560887e-6
456,1.966766755573815e-6
456.,1.966766755573815e-6
456.1,1.96224327030269e-6
456.2,1.9577301854121506e-6
456.3,1.9532274828399693e-6
456.4,1.9487351366719386e-6
456.5,1.9442531255892515e-6
456.6,1.9397814194397546e-6
456.7,1.935319994289681e-6
456.8,1.9308688374953584e-6
456.9,1.9264279130723513e-6
457.,1.921997209073641e-6
457.1,1.9175766930448924e-6
457.2,1.9131663428774247e-6
457.3,1.9087661379656897e-6
457.4,1.9043760525995751e-6
457.5,1.8999960575624305e-6
457.6,1.895626146087634e-6
457.7,1.89126628478948e-6
457.8,1.886916448769447e-6
457.9,1.8825766166597487e-6
458,1.8782467665546555e-6
458.,1.8782467665546555e-6
458.1,1.8739268733421792e-6
458.2,1.869616918769441e-6
458.3,1.8653168744185964e-6
458.4,1.8610267218749197e-6
458.5,1.856746436248738e-6
458.6,1.852475991655881e-6
458.7,1.8482153738284174e-6
458.8,1.8439645552974425e-6
458.9,1.8397235121571681e-6
459.,1.8354922231351535e-6
459.1,1.83127066154543e-6
459.2,1.8270588151441132e-6
459.3,1.8228566583739886e-6
459.4,1.8186641628267608e-6
459.5,1.8144813074836427e-6
459.6,1.8103080776695235e-6
459.7,1.806144440455254e-6
459.8,1.8019903854704722e-6
459.9,1.797845882693806e-6
460,1.7937109078989969e-6
460.,1.7937109078989969e-6
462,1.71297986784046e-6
464,1.6358823858755954e-6
465,1.5986448317443793e-6
466,1.5622549267631841e-6
468,1.4919413019182217e-6
470,1.4247923590517758e-6
472,1.3606656651058148e-6
474,1.2994251884013567e-6
475,1.2698464546880237e-6
476,1.2409410271498125e-6
478,1.1850891187037046e-6
480,1.1317509958044938e-6
482,1.0808135108712555e-6
484,1.0321686150561121e-6
485,1.0086734603053982e-6
486,9.857131259944489e-7
488,9.413484998818692e-7
490,8.989806307395711e-7
492,8.585196494797402e-7
494,8.198797253853246e-7
495,8.012169058298531e-7
496,7.82978903459446e-7
498,7.477389026996677e-7
500,7.140849780020436e-7
505,6.36428639770101e-7
510,5.672174084392324e-7
515,5.055328755912342e-7
520,4.505565145978811e-7
525,4.015588108793372e-7
530,3.578895818106823e-7
535,3.1896935796603494e-7
540,2.842816846884186e-7
545,2.5336627474007284e-7
550,2.2581289770898194e-7
555,2.0125592805578902e-7
560,1.7936951431249386e-7
565,1.5986323056771422e-7
570,1.4247824089383936e-7
575,1.2698385380890902e-7
580,1.1317447022018788e-7
585,1.0086684761750174e-7
590,8.98976646116397e-8
595,8.012137253396805e-8
600,7.140824518524092e-8

==> noisyscenario.csv <==
0,0.007620987397649952
5,0.0067412133616600225
10,0.005967791814881588
15,0.005286899036165753
20,0.004686697638819872
25,0.004157015569998817
30,0.0036890833407340696
35,0.003275317821554343
40,0.002909143472437804
45,0.0025848438199512014
50,0.0022974374952349106
55,0.002042574311526797
60,0.001816731175734337
65,0.0016162256564122444
70,0.001438113631704507
75,0.0012798379499235606
80,0.0011391448511971563
85,0.0010140457000089214
90,0.0009027839845482857
95,0.0008038067766970051
100,0.0007157399839780032
105,0.000637366836507486
110,0.0005676091432275124
115,0.0005055109263768164
120,0.0004502241046085813
125,0.0004009959459375967
130,0.00035715805372028587
135,0.0003181166839396896
140,0.0002833442212782252
145,0.0002523716660244918
150,0.00022478200450665517
155,0.00020020435320599868
160,0.0001783087815084163
165,0.0001588017306440541
170,0.00014142195713128493
175,0.00012593693824587617
180,0.00011213968496102467
185,0.00009984591463288033
190,0.0000888915415865834
195,0.00007913044888587634
200,0.000070432508991892
205,0.00006268182489344087
210,0.00005577516664807532
215,0.000049620581233881306
220,0.000044136156180581975
225,0.0000392489197092222
230,0.00003489386211261547
235,0.00003101306485737942
240,0.000027554925392345933
245,0.000024473467076410766
250,0.000021727724766139255
255,0.000019281197721076244
260,0.000017101362385224765
265,0.000015159238459371744
270,0.000013429002399290073
275,0.000011887643131564007
280,0.000010514655358451478
285,9.291766339936067e-6
290,8.20269248286198e-6
295,7.232922487754084e-6
300,6.369524145090627e-6
305,5.600972209722434e-6
310,4.916995048946173e-6
315,4.308438012118377e-6
320,3.767141704438836e-6
325,3.2858335413222147e-6
330,2.858031120071605e-6
335,2.4779561324728925e-6
340,2.140457658967502e-6
345,1.840943818384699e-6
350,1.5753208607917548e-6
355,1.3399388903855445e-6
360,1.1315434860679067e-6
365,9.47232583454624e-7
370,7.844180357344317e-7
375,6.407913426482337e-7
380,5.142930963513965e-7
385,4.030857342145937e-7
390,3.055292420118794e-7
395,2.2015948355261312e-7
400,1.4566887535266704e-7
402,1.1875790945257695e-7
404,9.353269922220057e-8
405,8.145258915009691e-8
406,6.971680943515615e-8
408,4.724729407959703e-8
410,2.6063946549918463e-8
412,6.1091736731034236e-9
414,0
415,0
416,0
418,0
420,0
422,0
424,0
425,0
426,0
428,0
430,0
430.,0
430.1,0
430.2,0
430.3,0
430.4,0
430.5,0
430.6,0
430.7,0
430.8,0
430.9,0
431.,0
431.1,0
431.2,0
431.3,0
431.4,0
431.5,0
431.6,0
431.7,0
431.8,0
431.9,0
432,0
432.,0
432.1,0
432.2,0
432.3,0
432.4,0
432.5,0
432.6,0
432.7,0
432.8,0
432.9,0
433.,0
433.1,0
433.2,0
433.3,0
433.4,0
433.5,0
433.6,0
433.7,0
433.8,0
433.9,0
434,0
434.,0
434.1,0
434.2,0
434.3,0
434.4,0
434.5,0
434.6,0
434.7,0
434.8,0
434.9,0
435,0
435.,0
435.1,0
435.2,0
435.3,0
435.4,0
435.5,0
435.6,0
435.7,0
435.8,0
435.9,0
436,0
436.,0
436.1,0
436.2,0
436.3,0
436.4,0
436.5,0
436.6,0
436.7,0
436.8,0
436.9,0
437.,0
437.1,0
437.2,0
437.3,0
437.4,0
437.5,0
437.6,0
437.7,0
437.8,0
437.9,0
438,0
438.,0
438.1,0
438.2,0
438.3,0
438.4,0
438.5,0
438.6,0
438.7,0
438.8,0
438.9,0
439.,0
439.1,0
439.2,0
439.3,0
439.4,0
439.5,0
439.6,0
439.7,0
439.8,0
439.9,0
440,0
440.,0
440.1,0
440.2,0
440.3,0
440.4,0
440.5,0
440.6,0
440.7,0
440.8,0
440.9,0
441.,0
441.1,0
441.2,0
441.3,0
441.4,0
441.5,0
441.6,0
441.7,0
441.8,0
441.9,0
442,0
442.,0
442.1,0
442.2,0
442.3,0
442.4,0
442.5,0
442.6,0
442.7,0
442.8,0
442.9,0
443.,0
443.1,0
443.2,0
443.3,0
443.4,0
443.5,0
443.6,0
443.7,0
443.8,0
443.9,0
444,0
444.,0
444.1,0
444.2,0
444.3,0
444.4,0
444.5,0
444.6,0
444.7,0
444.8,0
444.9,0
445,0
445.,0
445.1,0
445.2,0
445.3,0
445.4,0
445.5,0
445.6,0
445.7,0
445.8,0
445.9,0
446,0
446.,0
446.1,0
446.2,0
446.3,0
446.4,0
446.5,0
446.6,0
446.7,0
446.8,0
446.9,0
447.,0
447.1,0
447.2,0
447.3,0
447.4,0
447.5,0
447.6,0
447.7,0
447.8,0
447.9,0
448,0
448.,0
448.1,0
448.2,0
448.3,0
448.4,0
448.5,0
448.6,0
448.7,0
448.8,0
448.9,0
449.,0
449.1,0
449.2,0
449.3,0
449.4,0
449.5,0
449.6,0
449.7,0
449.8,0
449.9,0
450,0
450.,0
450.1,0
450.2,0
450.3,0
450.4,0
450.5,0
450.6,0
450.7,0
450.8,0
450.9,0
451.,0
451.1,0
451.2,0
451.3,0
451.4,0
451.5,0
451.6,0
451.7,0
451.8,0
451.9,0
452,0
452.,0
452.1,0
452.2,0
452.3,0
452.4,0
452.5,0
452.6,0
452.7,0
452.8,0
452.9,0
453.,0
453.1,0
453.2,0
453.3,0
453.4,0
453.5,0
453.6,0
453.7,0
453.8,0
453.9,0
454,0
454.,0
454.1,0
454.2,0
454.3,0
454.4,0
454.5,0
454.6,0
454.7,0
454.8,0
454.9,0
455,0
455.,0
455.1,0
455.2,0
455.3,0
455.4,0
455.5,0
455.6,0
455.7,0
455.8,0
455.9,0
456,0
456.,0
456.1,0
456.2,0
456.3,0
456.4,0
456.5,0
456.6,0
456.7,0
456.8,0
456.9,0
457.,0
457.1,0
457.2,0
457.3,0
457.4,0
457.5,0
457.6,0
457.7,0
457.8,0
457.9,0
458,0
458.,0
458.1,0
458.2,0
458.3,0
458.4,0
458.5,0
458.6,0
458.7,0
458.8,0
458.9,0
459.,0
459.1,0
459.2,0
459.3,0
459.4,0
459.5,0
459.6,0
459.7,0
459.8,0
459.9,0
460,0
460.,0
462,0
464,0
465,0
466,0
468,0
470,0
472,0
474,0
475,0
476,0
478,0
480,0
482,0
484,0
485,0
486,0
488,0
490,0
492,0
494,0
495,0
496,0
498,0
500,0
505,0
510,0
515,0
520,0
525,0
530,0
535,0
540,0
545,0
550,0
555,0
560,0
565,0
570,0
575,0
580,0
585,0
590,0
595,0
600,0
